Efficient prediction of static and dynamical responses of functional graded beams using sparse multiscale patches

We develop a multiscale patch scheme for studying the system level characteristics of heterogeneous functional graded beams. The algorithm computes the detailed beam dynamics on the microscale, but only in small patches of the beam domain, and then applies symmetry-preserving interpolation to these patches to accurately predict the macroscale behaviour. To validate the algorithm, two examples of functionally graded beams are investigated, namely cross-sectionally graded and axially graded. Gradient patterns are defined via volume fractions of aluminium and silicon carbine either over the beam's cross section or along its axial direction. In these examples the multiscale patch scheme only computes over a fraction of the beam's full-domain. Beam deflection and natural frequencies from the patch computations agree very well with existing experimental data and the full-domain computations. The algorithm is stable and robust, with errors consistently small and reliably reducible by increasing the number of patches. The reduction in the spatial domain of computation substantially improves the computational efficiency, with the computational time reducing by a factor of up to 17 when the patches cover 27% of the beam.

==> Figs/LayeredFGBBeamDis533t.txt <==
   100
 0.0000000  0.8649019  2.5514454  4.6564436  7.2500557
10.3887349 13.4814447 16.5437272 19.6343370 22.7877567
25.9213821 29.0531481 32.2087296 35.3276726 38.3967141
41.4353841 44.5014136 47.5551979 50.6377384 53.6976055
56.7570788 59.8018358 62.8533296 65.8965996 68.9601418
72.0121645 75.0587135 78.1116114 81.1693051 84.2198411
87.2643906 90.2982954 93.3459721 96.4004534 99.4528079
102.5012290 105.5656758 108.6497419 111.7146523 114.7814603
117.8501002 120.9018308 123.9192179 126.9631419 130.0189933
133.0841306 136.1558589 139.2264882 142.2832841 145.3457567
148.3934719 151.4134185 154.4776953 157.5302877 160.6121905
163.6838752 166.7218435 169.7910691 172.8841689 175.9251394
178.9647878 182.0209429 185.0768119 188.1437451 191.1775119
194.2426641 197.3009993 200.3500980 203.4203370 206.4512231
209.4631549 212.5068941 215.5367760 218.6032852 221.6659970
224.7162881 227.7848893 230.8157142 233.8856327 236.9114794
240.0067037 243.0385777 246.1049178 249.1280186 252.1916124
255.2440028 258.2740666 261.3020778 264.3469532 267.3684674
270.4014106 273.4402191 276.4377088 279.4990097 282.5481949
285.5891563 288.6679861 291.6704339 294.7150049 297.7272291
297.7272291 297.7272291 297.7272291 297.7272291 297.7272291


==> Figs/LayeredFGBBeamDis533w.txt <==
   100
 0.1984211  0.1955398  0.1929912  0.1855293  0.1733837
 0.1577873  0.1407048  0.1193365  0.0926320  0.0603653
 0.0271303 -0.0047919 -0.0339730 -0.0613964 -0.0876099
-0.1122024 -0.1335704 -0.1489264 -0.1586504 -0.1627790
-0.1636946 -0.1605927 -0.1533321 -0.1405496 -0.1226423
-0.1014374 -0.0781388 -0.0542673 -0.0288134 -0.0028204
 0.0240615  0.0495755  0.0729459  0.0931388  0.1098741
 0.1238820  0.1342344  0.1411461  0.1428139  0.1401125
 0.1328002  0.1222199  0.1088268  0.0923451  0.0734013
 0.0517176  0.0291296  0.0057973 -0.0164793 -0.0381242
-0.0582058 -0.0763896 -0.0925617 -0.1052457 -0.1148375
-0.1202622 -0.1225675 -0.1210486 -0.1162907 -0.1079889
-0.0965182 -0.0823654 -0.0658368 -0.0480711 -0.0290458
-0.0096287  0.0102166  0.0291699  0.0471905  0.0631760
 0.0768131  0.0884188  0.0969691  0.1030624  0.1055768
 0.1051820  0.1013676  0.0948542  0.0856214  0.0740894
 0.0604899  0.0452319  0.0290370  0.0121378 -0.0047021
-0.0212647 -0.0367129 -0.0508720 -0.0635574 -0.0738575
-0.0821638 -0.0875839 -0.0906661 -0.0908660 -0.0885831
-0.0836856 -0.0762367 -0.0670259 -0.0556326 -0.0432625
-0.0432625 -0.0432625 -0.0432625 -0.0432625 -0.0432625

